The Verbose Context Problem in Medical Records

The verbose context problem occurs when structured concepts have token-inefficient textual representations. This bottleneck is acute in population health: cohort-level analysis of longitudinal patient records requires reasoning over thousands of medically-coded events, often exceeding 400K tokens in total. We present PopMedQA, a benchmark isolating this problem through computational tasks on groups of longitudinal patient records. We construct the benchmark using neopatient, a new library for language-controlled generation of artificial patient records. Through extensive ablations -- including prompting strategies, prompt compression, and agentic decomposition -- we find that domain-independent methods fail to alleviate the verbose context problem. There remains significant opportunity to exploit domain-specific structure in language model inputs for population-scale reasoning.

==> prompt-examples/basic.txt <==
=== Patient ID: 1182 ===
Time: 1968-07-25
Birth
Time: 2023-08-15
4256F - Anesthesia administration documented for l
CPT Code 44140 - Colectomy, partial; with anastomo
Excision of Head, Open Approach - This surgical pr
Diverticulosis of Large Intestine without Perforat
Partial Intestinal Obstruction (K56600) - This con
Cefazolin - Cefazolin Sodium, manufactured by Gene	1 vial
Morphine Sulfate Injection - Morphine Sulfate, man	10 ML
Sodium Chloride Injection Solution - Sodium Chlori	1 bag
Heart rate by Noninvasive	95 beats/min
Systolic blood pressure mean	135 mmHg
Diastolic blood pressure mean	82 mmHg
Oxygen saturation in Arterial blood by Pulse oxime	97 %
Thyrotropin [Units/volume] in Serum or Plasma --ba	37 C
Postoperative state - This term refers to the peri
General anesthesia - A medical procedure used to i
Postoperative monitoring - This refers to the syst
<... elided for figure ...>
Time: 2023-08-16
Heart rate by Noninvasive	105 beats/min
Systolic blood pressure mean	110 mmHg
Oxygen saturation in Arterial blood by Pulse oxime	94 %
Thyrotropin [Units/volume] in Serum or Plasma --ba	38.1 C
Prostate Tumor Incidental Histologic Finding - Thi
Postoperative period - This term refers to the rec
Bowel Sounds Quiet - This condition refers to the 
<... elided for figure ...>

==> prompt-examples/codebook.txt <==
Codebook (integer IDs assigned to medical codes):
#1: Birth of patient
#2: (cpt//0513T) 0513T - External shockwave, integrated wound healing, each additional wound.
#3: (cpt//1021887) Skilled Nursing Facility
#4: (cpt//1111F) CPT Code: 1111F - Discharge medication reconciliation with current medication review.
<... elided for figure ...>
#313: (snomed//91251008) Physical Therapy Procedure - A therapeutic intervention aimed at alleviating physical impairments and enhancing mobility and fun
=== Patient ID: 1182 ===
Time: 1968-07-25
#1
Time: 2023-08-15
#17
#20
#111
#77
#76
#171	1 vial
#160	10 ML
#157	1 bag
#144	95 beats/min
#152	135 mmHg
#153	82 mmHg
#137	97 %
#124	37 C
#222
#295
<... elided for figure ...>
Time: 2023-08-17
#144	112 beats/min
#152	105 mmHg
#137	92 %
#124	38.8 C
#280
#187
#225
<... elided for figure ...>

==> prompt-examples/naive.txt <==
=== Patient ID: 1182 ===
Time: 1968-07-25
Birth
Time: 2023-08-15
cpt//4256F
cpt//44140
icd10_proc//0WB00ZZ
icd10//K57.31
icd10//K56.600
ndc//52584-924	1 vial
ndc//0409-1134	10 ML
ndc//0264-1800	1 bag
loinc//76477-9	95 beats/min
loinc//96608-5	135 mmHg
loinc//96609-3	82 mmHg
loinc//59408-5	97 %
loinc//14999-7	37 C
snomed//19585003
snomed//50697003
snomed//182775008
<... elided for figure ...>
Time: 2023-08-17
loinc//76477-9	112 beats/min
loinc//96608-5	105 mmHg
loinc//59408-5	92 %
loinc//14999-7	38.8 C
snomed//406127006
snomed//101379003
snomed//207206002
<... elided for figure ...>
